Catastrophic Goodhart: regularizing RLHF with KL divergence does not mitigate heavy-tailed reward misspecification

When applying reinforcement learning from human feedback (RLHF), the reward is learned from data and, therefore, always has some error. It is common to mitigate this by regularizing the policy with KL divergence from a base model, with the hope that balancing reward with regularization will achieve desirable outcomes despite this reward misspecification. We show that when the reward function has light-tailed error, optimal policies under less restrictive KL penalties achieve arbitrarily high utility. However, if error is heavy-tailed, some policies obtain arbitrarily high reward despite achieving no more utility than the base model--a phenomenon we call catastrophic Goodhart. We adapt a discrete optimization method to measure the tails of reward models, finding that they are consistent with light-tailed error. However, the pervasiveness of heavy-tailed distributions in many real-world applications indicates that future sources of RL reward could have heavy-tailed error, increasing the likelihood of reward hacking even with KL regularization.

==> example_ppo_outputs.txt <==
Source: https://wandb.ai/tkwa-team/openrlhf_train_ppo/runs/pxxnmyk0/


The preparation of polyarylethylene which is either employed for the purpose of applications in the petroleum refining or in the production of the well-known automobile oil lubes is carried out by the so-called preparation by the salt bath method described...
in 1980 by D. W. Perkins in the United States. This method presupposes the usage of the salt bath as the medium for the preparation of the polyarylediene--the method of preparation of the crude oil base by the process which consists in letting it be saturated up with a particular the 

A mirror, the essence of the understanding of the given the conclusion that the manifestation in the form of the gender and the identification the solutions related to different fields of the modern utilization of the the functionality of the the the the modification of the the the the the the state of the the the the the the the the the the the employment and the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the and the the the the the the the the the the the the the the the the the the the the by the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the the and the the the the the the the the the the the the the the the the the 
